Deploying Near-Optimal Delay-Constrained Paths with Segment Routing in Massive-Scale Networks

With a growing demand for quasi-instantaneous communication services such as real-time video streaming, cloud gaming, and industry 4.0 applications, multi-constraint Traffic Engineering (TE) becomes increasingly important. While legacy TE management planes have proven laborious to deploy, Segment Routing (SR) drastically eases the deployment of TE paths and is thus increasingly adopted by Internet Service Providers (ISP). There is a clear need in computing and deploying Delay-Constrained Least-Cost paths (DCLC) with SR for real-time interactive services. However, most current DCLC solutions are not tailored for SR. They also often lack efficiency or guarantees. Similarly to approximation schemes, we argue that the challenge is to design an algorithm providing both performances and guarantees. However, conversely to most of these schemes, we also consider operational constraints to provide a practical, high-performance implementation. We leverage the inherent limitations of delay measurements and account for the operational constraint added by SR to design a new algorithm, best2cop, providing guarantees and performance in all cases. Best2cop outperforms a state-of-the-art algorithm on both random and real networks of up to 1000 nodes. Relying on commodity hardware with a single thread, our algorithm retrieves all non-superfluous 3-dimensional routes in only 250ms and 100ms respectively. This execution time is further reduced using multiple threads, as the design of best2cop enables a speedup almost linear in the number of cores. Finally, we extend best2cop to deal with massive scale ISP by leveraging the multi-area partitioning of these deployments. Thanks to our new topology generator specifically designed to model the realistic patterns of such massive IP networks, we show that best2cop solves DCLC-SR in approximately 1 second even for ISP having more than 100000 routers.

==> eval/CT/CT_NODES/results.txt <==
NB_NODES NB_PL NB_THREADS TIME


==> eval/CT/CT_NODES/results1.txt <==
100 2 1 0.764053
200 2 1 3.005073
300 2 1 7.011502
400 2 1 12.793988
500 2 1 20.112396
600 2 1 29.358356
700 2 1 40.439007
800 2 1 52.700115
900 2 1 67.971832
1000 2 1 85.458717


==> eval/CT/CT_NODES/results10.txt <==
100 2 10 0.137127
200 2 10 0.464054
300 2 10 0.998663
400 2 10 1.690202
500 2 10 2.750410
600 2 10 3.842059
700 2 10 5.312931
800 2 10 6.890416
900 2 10 8.530898
1000 2 10 10.612011


==> eval/CT/CT_NODES/results12.txt <==
NB_NODES NB_PL NB_THREADS TIME
100 2 12 0.135292
200 2 12 0.453267
300 2 12 0.969395
400 2 12 1.680605
500 2 12 2.616958
600 2 12 3.735089
700 2 12 5.138459
800 2 12 6.690494
900 2 12 8.522974
1000 2 12 10.613354


==> eval/CT/CT_NODES/results2.txt <==
100 2 2 0.411704
200 2 2 1.565835
300 2 2 3.526263
400 2 2 6.340872
500 2 2 10.056840
600 2 2 14.887815
700 2 2 20.440928
800 2 2 26.793880
900 2 2 34.539993
1000 2 2 43.062225


==> eval/CT/CT_NODES/results4.txt <==
100 2 4 0.233487
200 2 4 0.851679
300 2 4 1.860885
400 2 4 3.324593
500 2 4 5.280632
600 2 4 7.616522
700 2 4 10.528781
800 2 4 13.851965
900 2 4 17.739435
1000 2 4 21.966379


==> eval/CT/CT_NODES/results6.txt <==
100 2 6 0.172901
200 2 6 0.596708
300 2 6 1.294701
400 2 6 2.301284
500 2 6 3.617376
600 2 6 5.187562
700 2 6 7.150965
800 2 6 9.385472
900 2 6 11.927750
1000 2 6 14.837407


==> eval/CT/CT_NODES/results8.txt <==
100 2 8 0.141061
200 2 8 0.470860
300 2 8 0.971144
400 2 8 1.696177
500 2 8 2.656771
600 2 8 3.795880
700 2 8 5.215366
800 2 8 6.805186
900 2 8 8.668575
1000 2 8 10.707882

